Automated Selfish Mining Analysis for DAG-Based PoW Consensus Protocols

Selfish mining is strategic rule-breaking to maximize rewards in proof-of-work protocols. Markov Decision Processes (MDPs) are the preferred tool for finding optimal strategies in Bitcoin and similar linear chain protocols. Protocols increasingly adopt DAG-based chain structures, for which MDP analysis is more involved. To date, researchers have tailored specific MDPs for each protocol. Protocol design suffers long feedback loops, as each protocol change implies manual work on the MDP. To overcome this, we propose a generic attack model that covers a wide range of protocols, including Ethereum Proof-of-Work, GhostDAG, and Parallel Proof-of-Work. Our approach is modular: we specify each protocol as a concise program, and our tooling then derives and solves the selfish mining MDP automatically.

==> fig/rpp-for-dag-size-btc-alpha33-gamma33.csv <==
dag_size_limit,ref-aft20,ref-fc16,v1+fc+n
2,0.33000000000000024,0.33000000000000007,0.33000000000000024
3,0.3300000000000004,0.33000000000000007,0.33000000000000024
4,0.33697307734211124,0.33697307734211296,0.33000000000000024
5,0.3375687829157639,0.34635675381486203,0.33736125664561956
6,0.34718072396782323,0.34976475599508416,0.34509200824323405
7,0.34996101840702387,0.3532113877462131,0.3485957392063495
8,0.35351940972503126,0.3550408010755952,0.35347086692338886
9,0.3550823712072109,0.3567534303799407,0.35529471040823
10,0.35665384348544354,0.35749004164290094,0.3574094361772996
11,0.3575011883125279,0.3586878490232366,0.3585651270730279


==> fig/rpp-for-dag-size-btc-alpha33-gamma66.csv <==
dag_size_limit,ref-aft20,ref-fc16,v1+fc+n
2,0.33000000000000024,0.33000000000000007,0.33000000000000024
3,0.3300000000000004,0.35259642000000035,0.349083621462848
4,0.3723040195806621,0.37360904966800795,0.36825720423832287
5,0.37591802513599293,0.3835762404348748,0.3832572584488605
6,0.3949420205879199,0.39723320315606536,0.39557281761904434
7,0.4021196120224223,0.4051055267340795,0.4030360992341391
8,0.4099164951450229,0.4115050372101378,0.41049841044184815
9,0.41400987905323494,0.41550977538101747,0.41499698290211673
10,0.41750103362765323,0.41833887083519017,0.41801882719656563
11,0.41939047631073173,0.4200283447465202,0.42006486055033904


==> fig/rpp-of-alpha.csv <==
alpha,ref-aft20:bitcoin:gamma33:dsl6,ref-aft20:bitcoin:gamma66:dsl6,ref-fc16:bitcoin:gamma33:dsl6,ref-fc16:bitcoin:gamma66:dsl6,v0+fc+n:bitcoin:gamma33:dsl6,v0+fc+n:bitcoin:gamma66:dsl6,v0:bitcoin:gamma33:dsl6,v0:bitcoin:gamma66:dsl6,v1+fc+n:bitcoin:gamma33:dsl6,v1+fc+n:bitcoin:gamma66:dsl6,v1+fc+n:byzantium_3:gamma33:dsl6,v1+fc+n:byzantium_3:gamma66:dsl6,v1+fc+n:ethereum_3:gamma33:dsl6,v1+fc+n:ethereum_3:gamma66:dsl6,v1+fc+n:ghostdag_3:gamma33:dsl6,v1+fc+n:ghostdag_3:gamma66:dsl6,v1+fc+n:parallel_3:gamma33:dsl6,v1+fc+n:parallel_3:gamma66:dsl6,v1+fc:bitcoin:gamma33:dsl6,v1+fc:bitcoin:gamma66:dsl6,v1+fc:byzantium_3:gamma33:dsl6,v1+fc:byzantium_3:gamma66:dsl6,v1+fc:ethereum_3:gamma33:dsl6,v1+fc:ethereum_3:gamma66:dsl6,v1+fc:ghostdag_3:gamma33:dsl6,v1+fc:ghostdag_3:gamma66:dsl6,v1+fc:parallel_3:gamma33:dsl6,v1+fc:parallel_3:gamma66:dsl6,v1+n:bitcoin:gamma33:dsl6,v1+n:bitcoin:gamma66:dsl6,v1+n:byzantium_3:gamma33:dsl6,v1+n:byzantium_3:gamma66:dsl6,v1+n:ethereum_3:gamma33:dsl6,v1+n:ethereum_3:gamma66:dsl6,v1+n:ghostdag_3:gamma33:dsl6,v1+n:ghostdag_3:gamma66:dsl6,v1+n:parallel_3:gamma33:dsl6,v1+n:parallel_3:gamma66:dsl6,v1:bitcoin:gamma33:dsl6,v1:bitcoin:gamma66:dsl6,v1:byzantium_3:gamma33:dsl6,v1:byzantium_3:gamma66:dsl6,v1:ethereum_3:gamma33:dsl6,v1:ethereum_3:gamma66:dsl6,v1:ghostdag_3:gamma33:dsl6,v1:ghostdag_3:gamma66:dsl6,v1:parallel_3:gamma33:dsl6,v1:parallel_3:gamma66:dsl6
0.05,0.05000000000000083,0.05000000000000121,0.04999999999999845,0.049999999999998795,0.04999999999998726,0.04999999999996603,0.04999999999996209,0.049999999999962366,0.05000000000000056,0.05000000000000056,0.05000000000000056,0.05000000000000056,0.05259115748436794,0.05259544154831614,0.05000000000000112,0.05000000000000112,0.049999999999997734,0.049999999999997734,0.05000000000000056,0.05000000000000056,0.05000000000000056,0.05000000000000056,0.052591157484363917,0.05259544154831296,0.05000000000000112,0.05000000000000112,0.05000000000000016,0.05000000000000016,0.0500000000000004,0.0500000000000004,0.05000000000000046,0.05000000000000046,0.052625284783222995,0.052631117389914446,0.05000000000000047,0.05000000000000047,0.050000000000000856,0.050000000000000856,0.0500000000000004,0.0500000000000004,0.050000000000000426,0.050000000000000426,0.052625284363221926,0.05263110887689601,0.05000000000000047,0.05000000000000047,0.05000000000000101,0.05000000000000101
0.1,0.1000000000000063,0.1000000000000062,0.09999999999999952,0.09999999999999966,0.10000000000003931,0.09999999999995873,0.10000000000005846,0.09999999999997732,0.1000000000000008,0.09999999999999964,0.1000000000000008,0.09999999999999964,0.1104612845984756,0.11052922384884752,0.10000000000000127,0.09999999999999964,0.09999999999999781,0.09999999999999636,0.1000000000000008,0.09999999999999964,0.1000000000000008,0.09999999999999964,0.11046128459849126,0.11052922384884975,0.10000000000000127,0.09999999999999964,0.09999999999999593,0.09999999999999692,0.10000000000000055,0.1000000000000001,0.1000000000000006,0.1000000000000002,0.11109073636281204,0.11109252393729761,0.1000000000000006,0.1000000000000002,0.10000000000000449,0.10000000000000007,0.10000000000000055,0.10000000000000009,0.10000000000000056,0.10000000000000013,0.1110901536008553,0.11109134844136652,0.1000000000000006,0.1000000000000002,0.1000000000000034,0.10000000000000094
0.15,0.1500000000000055,0.15000000000000538,0.15000000000000469,0.15000000000000374,0.15000000000000419,0.14999999999999636,0.15000000000000097,0.15000000000001437,0.14999999999999977,0.15000000000000013,0.14999999999999977,0.15000000000000013,0.17330166689718193,0.1735947574323238,0.14999999999999977,0.15000000000000013,0.15000000000000202,0.14999999999999192,0.14999999999999977,0.15000000000000013,0.14999999999999977,0.15000000000000013,0.17330166689717658,0.1735947574323182,0.14999999999999977,0.15000000000000013,0.1500000000000017,0.14999999999999197,0.15000000000000027,0.14999999999999952,0.1500000000000003,0.1499999999999995,0.17627988210662812,0.17629719843114425,0.15383522576768535,0.15383522576768321,0.15000000000000246,0.1499999999999997,0.15000000000000027,0.14999999999999952,0.15000000000000027,0.14999999999999952,0.1762752042002923,0.17628754629701457,0.15000000000000033,0.1499999999999995,0.15000000000000072,0.14999999999999755
0.2,0.20000000000000034,0.20000000000000037,0.20000000000000034,0.20000000000000037,0.20000000000000573,0.20000000000001053,0.20000000000003884,0.20000000000004312,0.19999999999999993,0.20000000000000093,0.19999999999999993,0.20000000000000093,0.24023085330789423,0.24116913303594265,0.19999999999999993,0.20000000000000137,0.1999999999999938,0.2000000000000063,0.19999999999999993,0.20000000000000093,0.19999999999999993,0.20000000000000093,0.2402308533078904,0.24116913303594448,0.19999999999999993,0.20000000000000137,0.1999999999999948,0.200000000000005,0.20000000000000065,0.19999999999999973,0.20000000000000073,0.19999999999999968,0.24905855035838328,0.2491393888050876,0.2087026455026419,0.20870264550264211,0.19999999999999923,0.2000000000000002,0.20000000000000065,0.19999999999999976,0.20000000000000065,0.1999999999999997,0.24904164233366435,0.24910292148658045,0.20397633136094862,0.20397633136094717,0.20000000000000126,0.20000000000000226
0.25,0.25000000000000566,0.26493987975952416,0.2499999999999993,0.26562386783565695,0.25000000000001793,0.26813889997839946,0.25000000000002326,0.26813889997841023,0.24999999999999978,0.26645398597737774,0.24999999999999978,0.2596480550099402,0.3101510705250997,0.3125209481998779,0.24999999999999978,0.24999999999999978,0.24999999999999853,0.24999999999999853,0.24999999999999978,0.26645398597738296,0.24999999999999978,0.25964805500994337,0.3101510705251,0.31252094819987253,0.24999999999999978,0.24999999999999978,0.24999999999999967,0.24999999999999967,0.24999999999999983,0.2664539859773639,0.2499999999999998,0.2660963729627083,0.33007610751742195,0.3303363048967082,0.26467581775701066,0.26467581775701066,0.25000000000000183,0.25000000000000183,0.24999999999999983,0.26645398597736014,0.24999999999999983,0.2660963729627085,0.33005064433230397,0.33025268853790657,0.2587616822429849,0.2587616822429849,0.2499999999999996,0.2499999999999996
0.3,0.29999999999999977,0.34302952008141313,0.30000000000000016,0.3445720422497031,0.29999999999998705,0.3515760429843355,0.29999999999999205,0.35157604298430495,0.2999999999999998,0.3449262128234894,0.2999999999999998,0.32617826031967495,0.38234140395588223,0.38652768750849803,0.2999999999999998,0.2999999999999998,0.29999999999999755,0.3032549999999966,0.2999999999999998,0.3449262128234897,0.2999999999999998,0.3261782603196747,0.3823414039558867,0.38652768750849487,0.2999999999999998,0.2999999999999998,0.3000000000000006,0.30325500000000183,0.3,0.34492621282348884,0.3,0.33767992583457135,0.41969153003040405,0.4202549529206527,0.321986760716223,0.3219867607162231,0.3000000000000023,0.3032549999999968,0.3,0.3449262128234935,0.3,0.3376799258345698,0.41963624792031584,0.42014793465284755,0.31632272727272764,0.31632272727272764,0.30000000000000154,0.3032549999999789
0.35,0.3792280579186557,0.4309031244451903,0.38259017400273193,0.43394692719539585,0.383639725671624,0.4471822917017359,0.3836397256716099,0.4471822917017308,0.3767557880365073,0.4306994560298301,0.3500000000000002,0.3960661681871158,0.45550242914212236,0.46280093968275415,0.3500000000000002,0.3500000000000011,0.35000000000000253,0.35733687500000827,0.3767557880365058,0.43069945602982285,0.3500000000000002,0.3960661681871159,0.4555024291421273,0.46280093968275227,0.3500000000000002,0.3500000000000011,0.35000000000000314,0.35733687499999345,0.3767557880365122,0.43069945602984094,0.35876492619414874,0.41348468018695544,0.5178176599065328,0.5189859291168335,0.38007965523835296,0.3800796552383563,0.3500000000000023,0.3573368750000043,0.3767557880365102,0.43069945602983156,0.35876492619414957,0.41348468018695345,0.5177197670526535,0.5187966360035723,0.3738045572916643,0.3738045572916639,0.35000000000000103,0.35733687500000016
0.4,0.4636238256293353,0.5241660462445641,0.4692599599352052,0.5308465528290583,0.4716790300977804,0.5512567467808402,0.47167903009792633,0.5512567467810393,0.4595074427781057,0.5220862777023698,0.431311622658016,0.46960286637422205,0.5291860383053432,0.5415113066951284,0.41118718135469984,0.411187181354702,0.40409810617821074,0.4118345145056684,0.4595074427781027,0.5220862777023768,0.43131162265801376,0.46960286637422305,0.5291860383053416,0.541511306695127,0.41118718135469984,0.41118718135470195,0.40409810617821196,0.4118345145056661,0.45950744277810984,0.5220862777023503,0.4399098864460796,0.4935592270460727,0.6239280546841736,0.626039979956793,0.4399579263711451,0.4399579263711468,0.40409810617820585,0.41183451450565006,0.4595074427780993,0.5220862777023598,0.43990988644607915,0.49355922704607585,0.6237806328568636,0.6257557405185168,0.4324923076923145,0.4324923076923116,0.4040981061782078,0.41183451450563296
0.45,0.5563525918218566,0.619148880136194,0.565515006432034,0.6302532782340758,0.5732492883184502,0.657495771487874,0.5732492883183848,0.657495771487772,0.5444625987251213,0.6140875343075051,0.512566938476131,0.5441695002136482,0.6026239648551005,0.6199262146524985,0.4668782448718655,0.4668782448718668,0.4721657909519709,0.47521895824085864,0.5444625987251172,0.6140875343075077,0.5125669384761176,0.544169500213638,0.6026239648551003,0.6199262146525044,0.4668782448718654,0.4668782448718668,0.47216579095198147,0.4752189582408635,0.5444625987251068,0.6140875343075062,0.5245316150455617,0.5743479468696551,0.7370714760165944,0.7405049922879305,0.5003968746079702,0.500396874607959,0.47216579095195177,0.4752189582408441,0.544462598725111,0.6140875343075143,0.5245316150455627,0.574347946869651,0.7368780246739896,0.7401343238756133,0.49220807025349705,0.49220807025349667,0.47216579095192973,0.47521895824082055
0.5,0.6570658271069063,0.7121275434150165,0.6692325305171658,0.7271064696825722,0.6790943304039999,0.7574425429996451,0.6790943304039243,0.7574425429995829,0.6316301928783347,0.7025315354437032,0.5941527127014105,0.617643868559125,0.6771189651080736,0.6960912935625191,0.5238095238095218,0.5238095238095218,0.5433083660075066,0.5448257333108594,0.6316301928783312,0.7025315354436995,0.594152712701412,0.6176438685591314,0.6771189651080759,0.6960912935625208,0.523809523809522,0.523809523809522,0.5433083660075095,0.5448257333108606,0.6316301928783501,0.7025315354437139,0.6089215012352225,0.652096121371326,0.8559343488410962,0.8610627828586762,0.5609756097561001,0.5609756097561001,0.5433164833161096,0.5448292647926086,0.631630192878322,0.7025315354436892,0.6089215012352216,0.652096121371324,0.8557102871085074,0.8606385360897881,0.5529411764705859,0.5529411764705859,0.5433164833161037,0.5448292647926007


==> fig/state-space-size-btc.csv <==
dag_size_limit,ref-aft20,ref-fc16,v0,v0+fc+n,v1,v1+fc,v1+fc+n,v1+n
2,3.0,3.0,18.0,12.0,6.0,5.0,5.0,6.0
3,8.0,9.0,175.0,41.0,34.0,21.0,18.0,45.0
4,15.0,18.0,1198.0,104.0,267.0,58.0,45.0,198.0
5,25.0,31.0,7296.0,248.0,2332.0,186.0,120.0,1090.0
6,37.0,47.0,42041.0,501.0,21327.0,549.0,300.0,5724.0
7,52.0,67.0,,951.0,,1650.0,760.0,31532.0
8,69.0,90.0,,1652.0,,4968.0,1959.0,
9,89.0,117.0,,2744.0,,15172.0,5153.0,
10,111.0,147.0,,4315.0,,46756.0,13794.0,
11,136.0,181.0,,6569.0,,,37322.0,
12,163.0,218.0,,9636.0,,,,

